Computational Methods in Professional Communication

The digitization of the world has also led to a digitization of communication processes. Traditional research methods fall short in understanding communication in digital worlds as the scope has become too large in volume, variety, and velocity to be studied using traditional approaches. In this paper, we present computational methods and their use in public and mass communication research and how those could be adapted to professional communication research. The paper is a proposal for a panel in which the panelists, each an expert in their field, will present their current work using computational methods and will discuss transferability of these methods to professional communication.

==> figures/data/textclust_gab.txt <==
time	weightsh	weightj	weights
{2018-08-08 00:44:45}	0	2.9424	7.8572
{2018-08-08 01:18:48}	8.911	0	5.9526
{2018-08-08 02:03:21}	4.8863	0	2.9505
{2018-08-08 02:46:33}	1.8609	2.9301	0
{2018-08-08 03:40:03}	1.7925	0	4.8802
{2018-08-08 04:41:12}	4.6484	2.9814	2.9586
{2018-08-08 05:46:47}	1.6426	0	0
{2018-08-08 06:27:26}	1.5966	0	5.9484
{2018-08-08 06:49:10}	1.5724	0	8.8335
{2018-08-08 08:11:02}	7.4133	0	11.5578
{2018-08-08 09:46:40}	6.9409	0	8.1297
{2018-08-08 11:18:43}	6.5121	0	7.8531
{2018-08-08 12:25:12}	6.2164	0	4.6623
{2018-08-09 00:21:49}	3.0261	2.9856	0
{2018-08-09 00:52:59}	5.9577	233.748	2.9463
{2018-08-09 01:34:24}	0	253.4586	2.9958
{2018-08-09 02:01:13}	0	246.8473	2.9403
{2018-08-09 02:52:10}	8.8026	235.4318	5.8992
{2018-08-09 03:40:24}	5.9238	227.7277	8.8374
{2018-08-09 04:48:42}	0	217.2427	7.9192
{2018-08-09 05:52:47}	0	207.8164	6.8955
{2018-08-09 06:57:29}	0	198.6607	2.9262
{2018-08-09 07:43:29}	2.973	192.4265	2.9895
{2018-08-09 09:24:40}	2.9895	179.4161	12.9736
{2018-08-09 11:17:46}	5.9115	165.8993	14.2413
{2018-08-09 13:33:13}	5.9544	150.975	21.1935
{2018-08-10 00:27:44}	4.9724	122.8613	20.8472
{2018-08-10 00:51:50}	4.8904	120.8346	20.5034
{2018-08-10 01:23:04}	0	121.1487	21.3697
{2018-08-10 01:51:11}	0	115.9124	20.9591
{2018-08-10 02:11:49}	2.9751	114.3165	22.9552
{2018-08-10 02:46:51}	0	113.5612	38.2062
{2018-08-10 03:16:19}	0	109.2801	10.6
{2018-08-10 03:40:50}	0	107.4773	20.3754
{2018-08-10 04:15:39}	2.9958	109.8085	11.2725
{2018-08-10 05:00:08}	0	101.6797	8.1599
{2018-08-10 05:46:07}	0	98.4887	5.0754
{2018-08-10 06:25:54}	8.8397	95.8622	9.8925
{2018-08-10 07:13:53}	5.7368	92.725	7.7229
{2018-08-10 08:28:17}	3.5802	88.0281	18.4887
{2018-08-10 09:09:54}	3.4798	85.5616	4.4092
{2018-08-10 10:08:00}	3.3404	82.1328	13.0052
{2018-08-10 11:00:47}	3.2222	79.225	12.6706
{2018-08-10 12:00:02}	9.0803	75.9976	15.1043
{2018-08-11 00:06:54}	0	45.947	9.1319
{2018-08-11 00:31:06}	0	303.9563	10.9724
{2018-08-11 00:56:19}	0	304.7031	25.6909
{2018-08-11 01:12:28}	1.9862	334.3307	25.4494
{2018-08-11 01:30:38}	1.9616	327.2816	13.5006
{2018-08-11 01:52:29}	0	319.4471	15.3713
{2018-08-11 02:20:35}	0	313.307	12.1619
{2018-08-11 02:47:46}	0	307.4978	21.9751
{2018-08-11 03:27:55}	0	302.0314	14.7441
{2018-08-11 04:05:35}	0	294.3142	25.5182
{2018-08-11 04:20:30}	0	294.2599	23.3993
{2018-08-11 04:31:51}	0	295.0185	17.4634
{2018-08-11 05:13:17}	0	298.6343	6.5223
{2018-08-11 05:59:50}	3.9286	290.5613	15.2882
{2018-08-11 06:48:07}	3.7974	275.3498	5.3154
{2018-08-11 07:55:35}	6.5491	262.941	3.2106
{2018-08-11 08:59:51}	3.4678	257.4984	3.0714
{2018-08-11 09:40:33}	5.3416	247.44	2.9854
{2018-08-11 10:22:10}	3.2738	242.3485	2.8996
{2018-08-11 10:58:52}	3.1932	238.3597	2.8282
{2018-08-11 11:51:22}	3.078	226.92	2.7262
{2018-08-11 13:33:52}	2.868	211.4308	5.4782
{2018-08-12 00:23:04}	0	132.9572	0
{2018-08-12 00:59:47}	2.9322	129.68	0
{2018-08-12 01:39:05}	0	129.0697	2.973
{2018-08-12 02:10:56}	3.9176	128.3252	8.8557
{2018-08-12 02:52:25}	4.931	124.706	0
{2018-08-12 03:44:32}	0	117.4605	0
{2018-08-12 04:19:43}	0	114.6447	1.9806
{2018-08-12 04:56:19}	13.9551	116.7143	0
{2018-08-12 05:48:04}	11.5752	109.7657	8.8638
{2018-08-12 07:07:51}	10.9584	102.0432	5.8278
{2018-08-12 07:37:27}	118.5113	99.943	8.6973
{2018-08-12 08:17:21}	176.602	97.2101	11.412
{2018-08-12 10:05:29}	161.1492	90.1986	5.1513
{2018-08-12 11:03:30}	159.7752	86.6442	9.8703
{2018-08-12 12:15:05}	149.2509	82.4264	10.6497
{2018-08-12 12:54:46}	143.3354	83.2116	61.0932
{2018-08-12 14:56:53}	134.6922	74.6362	56.1396
{2018-08-13 00:36:16}	85.8023	53.0501	48.5776
{2018-08-13 01:07:28}	83.9785	49.0568	40.8538
{2018-08-13 01:28:18}	79.8832	51.4122	41.307
{2018-08-13 02:06:31}	77.8065	44.2763	48.3548
{2018-08-13 02:47:25}	78.5505	43.0355	44.2558
{2018-08-13 03:14:15}	74.2243	42.2376	53.5139
{2018-08-13 03:50:31}	72.3951	41.1969	51.558
{2018-08-13 04:43:47}	72.7588	42.6613	39.275
{2018-08-13 05:43:06}	66.9411	38.0934	34.8564
{2018-08-13 06:48:59}	63.992	36.4149	42.2648
{2018-08-13 07:59:19}	63.9024	34.666	31.7209
{2018-08-13 09:26:58}	57.3539	34.6309	29.8645
{2018-08-13 10:18:07}	55.3235	39.536	31.7432
{2018-08-13 11:08:49}	56.4098	29.516	29.8066
{2018-08-13 11:51:43}	51.8696	28.6492	38.8067
{2018-08-13 12:26:33}	53.5667	33.8947	29.314
{2018-08-13 14:26:04}	46.5859	31.1896	27.2572
{2018-08-14 00:27:52}	33.6953	3.5988	23.9074
{2018-08-14 00:53:36}	36.0663	6.5202	28.4484
{2018-08-14 01:21:30}	29.5856	11.3477	30.944
{2018-08-14 01:58:53}	28.8364	3.3789	22.5738
{2018-08-14 02:29:38}	34.1364	3.3069	24.1395
{2018-08-14 03:13:16}	29.3632	3.2076	27.4763
{2018-08-14 03:43:56}	31.7568	3.1416	28.1567
{2018-08-14 04:17:27}	32.05	3.0684	26.7111
{2018-08-14 04:59:24}	25.4364	2.9805	20.3063
{2018-08-14 05:44:48}	24.6552	0	16.7832
{2018-08-14 06:11:47}	27.1464	0	16.4721
{2018-08-14 07:10:09}	29.1786	0	27.7003
{2018-08-14 08:34:52}	21.9145	0	19.5763
{2018-08-14 09:45:15}	30.8278	0	24.5846
{2018-08-14 10:39:21}	23.0381	0	28.8079
{2018-08-14 11:33:53}	24.2914	0	20.2323
{2018-08-14 12:24:48}	21.6747	0	19.6809
{2018-08-14 13:53:16}	17.5672	0	15.693
{2018-08-15 00:27:58}	14.2871	0	13.1564
{2018-08-15 01:08:04}	11.0029	2.9772	12.8891
{2018-08-15 01:44:39}	10.7317	0	6.8358
{2018-08-15 02:33:23}	16.2379	5.9076	6.6077
{2018-08-15 03:17:30}	21.6308	5.73	9.3698
{2018-08-15 04:09:36}	22.8467	5.5272	12.0875
{2018-08-15 04:46:37}	20.3364	8.3499	18.9474
{2018-08-15 05:56:31}	19.3733	5.1321	14.4058
{2018-08-15 07:38:01}	21.9067	4.7817	8.8185
{2018-08-15 08:58:12}	20.7249	4.5237	14.289
{2018-08-15 09:41:50}	20.1163	10.3518	11.0646
{2018-08-15 10:29:15}	22.429	7.1898	14.6397
{2018-08-15 11:23:49}	18.7432	4.0914	14.2009
{2018-08-15 12:47:38}	17.683	3.8598	22.7452
{2018-08-15 15:01:13}	22.0774	3.5175	60.1753
{2018-08-16 00:22:07}	15	0	39.1562
{2018-08-16 00:54:28}	14.671	0	51.0675
{2018-08-16 01:23:32}	14.379	0	40.4784
{2018-08-16 01:41:03}	17.1735	1.993	48.9081
{2018-08-16 02:09:52}	12.9558	1.9548	48.0947
{2018-08-16 02:52:34}	21.4865	0	49.0051
{2018-08-16 03:21:34}	18.1693	0	54.0006
{2018-08-16 03:44:55}	14.0459	0	43.477
{2018-08-16 04:34:48}	16.5366	0	47.8869
{2018-08-16 05:09:13}	18.1165	0	46.8708
{2018-08-16 05:53:31}	16.6211	2.9607	43.6594
{2018-08-16 06:44:04}	16.0437	0	48.0691
{2018-08-16 07:37:00}	18.4053	0	55.1871
{2018-08-16 09:03:21}	11.729	0	60.172
{2018-08-16 09:32:14}	14.4462	0	45.4698
{2018-08-16 10:45:25}	16.6602	0	49.1301
{2018-08-16 11:41:03}	16.0256	0	44.5151
{2018-08-16 13:43:57}	11.9634	0	38.209
{2018-08-17 00:32:34}	7.6293	0	20.8621
{2018-08-17 01:11:40}	7.426	0	32.2422
{2018-08-17 01:37:48}	7.2931	2.9814	22.9829
{2018-08-17 02:09:53}	7.1334	0	16.7512
{2018-08-17 02:39:34}	6.9864	6.9647	32.2211
{2018-08-17 03:13:22}	6.8844	4.8693	28.7034
{2018-08-17 03:42:39}	3.8556	0	23.5214
{2018-08-17 04:17:56}	6.7095	0	23.0649
{2018-08-17 05:08:59}	9.4355	5.8257	22.5135
{2018-08-17 05:45:38}	15.1365	5.6784	23.0354
{2018-08-17 06:41:03}	29.4297	5.4621	29.2455
{2018-08-17 07:27:08}	24.6478	5.2908	24.6118
{2018-08-17 08:50:29}	25.1989	4.995	29.4079
{2018-08-17 10:04:57}	23.9393	4.7451	20.3731
{2018-08-17 11:13:19}	22.821	4.5237	25.3516
{2018-08-17 13:17:47}	20.9414	6.1483	20.7626
{2018-08-18 00:27:53}	13.5281	0	18.0514
{2018-08-18 00:57:30}	10.3458	0	15.8078
{2018-08-18 01:39:46}	10.0492	0	12.5384
{2018-08-18 02:11:15}	9.8285	2.973	21.335
{2018-08-18 02:49:10}	9.573	0	9.161
{2018-08-18 03:24:42}	41.2202	0	16.8901
{2018-08-18 03:53:45}	63.1211	2.9691	17.5598
{2018-08-18 04:32:59}	61.4376	0	16.3001
{2018-08-18 05:04:41}	63.0364	0	10.201
{2018-08-18 05:47:01}	58.3254	0	9.9014
{2018-08-18 06:38:42}	56.2995	0	12.5575
{2018-08-18 08:04:40}	53.0419	0	9.9465
{2018-08-18 09:34:05}	49.834	0	27.1624
{2018-08-18 10:11:48}	48.5719	0	19.812
{2018-08-18 11:26:27}	60.9144	0	16.4465
{2018-08-18 12:44:34}	49.2562	2.928	14.7011

